Inferring (Sub)millimeter Dust Opacities and Temperature Structure in Edge-on Protostellar Disks From Resolved Multi-Wavelength Continuum Observations: The Case of the HH 212 Disk

(Sub)millimeter dust opacities are required for converting the observable dust continuum emission to the mass, but their values have long been uncertain, especially in disks around young stellar objects. We propose a method to constrain the opacity $\kappa_\nu$ in edge-on disks from a characteristic optical depth $\tau_{0,\nu}$, the density $\rho_0$ and radius $R_0$ at the disk outer edge through $\kappa_\nu=\tau_{0,\nu}/(\rho_0 R_0)$ where $\tau_{0,\nu}$ is inferred from the shape of the observed flux along the major axis, $\rho_0$ from gravitational stability considerations, and $R_0$ from direct imaging. We applied the 1D semi-analytical model to the embedded, Class 0, HH 212 disk, which has high-resolution data in ALMA Band 9, 7, 6, and 3 and VLA Ka band ($\lambda$=0.43, 0.85, 1.3, 2.9, and 9.1 mm). The modeling of the HH 212 disk is extended to 2D through RADMC-3D radiative transfer calculations. We find a dust opacity of $\kappa_\nu \approx $ $1.9\times 10^{-2}$, $1.3\times 10^{-2}$, and $4.9\times 10^{-3}$ cm$^2$ per gram of gas and dust for ALMA Bands 7, 6, and 3, respectively with uncertainties dependent on the adopted stellar mass. The inferred opacities lend support to the widely used prescription $\kappa_\lambda=2.3\times 10^{-2} (1.3 {\rm mm}/\lambda)$ cm$^2$ g$^{-1}$ advocated by Beckwith et al. (1990). We inferred a temperature of ~45K at the disk outer edge which increases radially inward. It is well above the sublimation temperatures of ices such as CO and N$_2$, which supports the notion that the disk chemistry cannot be completely inherited from the protostellar envelope.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
